The Role of Generative AI in Software Student CollaborAItion

Collaboration is a crucial part of computing education. The increase in AI capabilities over the last couple of years is bound to profoundly affect all aspects of systems and software engineering, including collaboration. In this position paper, we consider a scenario where AI agents would be able to take on any role in collaborative processes in computing education. We outline these roles, the activities and group dynamics that software development currently include, and discuss if and in what way AI could facilitate these roles and activities. The goal of our work is to envision and critically examine potential futures. We present scenarios suggesting how AI can be integrated into existing collaborations. These are contrasted by design fictions that help demonstrate the new possibilities and challenges for computing education in the AI era.

==> reviews.txt <==
*** COLLEAGUES: ****  we're turning the below reviews into actionable changes - the proposed change list is here:
https://docs.google.com/document/d/1_hlcjDQoo23WyzrH_KOpp9FjxdLVbmrU9WV-prm0H_0/edit?tab=t.0


Dear Armando Fox,

We regret to inform you that your paper submission to the Paper - Position and Curricula Initiatives track:

58
CollaborAItion in the Computing Classroom

has not been accepted for inclusion in the SIGCSE Technical Symposium 2025 program.

Each submission was reviewed by members of the Program Committee. After the initial reviews were submitted, the Associate Program Chair (APC) facilitated discussion amongst reviewers in order to resolve differences and come to a consensus. The APC then submitted a metareview (a summative recommendation) to the Program Co-Chairs. During this process there were approximately 2400 reviews and 647 metareviews completed for the 647 paper submissions. In our final decisions, we took into consideration reviewer feedback, APC recommendations, and the balance and range of topics across the program (papers, tutorials, panels, special sessions).

This year we attempted to keep the acceptance rate the same as previous symposia at approximately 33%. There were many worthy papers that we unfortunately just could not fit into the conference schedule; we carefully deliberated when considering each paper, and we had to make some difficult decisions. We encourage you to take the reviewer comments into account and look to submit your work again to the SIGCSE TS or another venue.

At the end of this message, you will find the reviews of your paper submission. We hope you find the feedback from the reviewers helpful. In particular, we encourage you to consider submitting a Poster with the ideas presented in your paper. Monday, October 14, 2024 is the deadline for submissions of Posters, ACM Student Research Competition, BoFs, Demos, Lightning Talks and Nifty Assignments.

We hope you still plan to attend the symposium. Information about registration and lodging will soon be added to the symposium website (https://sigcse2025.sigcse.org/).

We thank you for your submission to SIGCSE Technical Symposium 2025.

Best regards,

Libby Shoop, Samuel A. Rebelsky, and James Prather
SIGCSE TS 2025 Program Chairs
program@sigcse2025.sigcse.org


SUBMISSION: 58
TITLE: CollaborAItion in the Computing Classroom

-------------------------  METAREVIEW  ------------------------
This PCI paper describes existing ways AI agents are used as collaborators (henceforth collaborAItive agents), opportunities for future use in different areas of the computing curriculum, and future challenges for collaborAItive agents. Reviewers appreciated the timeliness and potential contribution of this work considering the broader community interest in methods for teaching, learning, and assessing with generative AI. Reviewers also identified a number of areas for improvement:

- In describing the roles and opportunities for collaborAItive agents, reviewers noted a focus on programming and software engineering courses to the exclusion of other courses such as theory, HCI, etc. Considering the paper's framing as a high level outline, this exclusion seems important to address.
- Although specific research on collaborAItive agents may not be readily available for many of the described use cases (demonstrating the potential value of this PCI paper), the work could draw on prior literature in each of the proposed areas. Reviewers suggested identifying existing collaborative activities in the literature and aligning them with generative AI capabilities. This would not only provide more details to readers about each of the roles for collaborAItive agents, but also strengthen the overall case for collaborAItive agents. There may also be opportunities to further strengthen the argument by bringing existing theories on collaboration (e.g. the collaboration taxonomies described) in alignment with the current and future capabilities of AI agents.
- The work uses criticality in a narrow fashion by primarily identifying risks and challenges that lead directly from the presumed adoption of collaborAItive agents. The work achieves this by drawing on a variety of diverse and interesting theories, which is a strength of the paper. However, notably absent is resistance to collaborAItive agents, which may not be as well-documented or well-researched as other uses. For example, a student or instructor who resists AI agents may never opt-into a study involving generative AI. Considering the paper's current scope, it may be valuable to integrate perspectives on AI resistance into the theories that the paper already draws on. How would resistance affect transparency, power dynamics, etc?



----------------------- REVIEW 1 ---------------------
SUBMISSION: 58
TITLE: CollaborAItion in the Computing Classroom
AUTHORS: Natalie Kiesler, Jacqueline Smith, Juho Leinonen, Armando Fox, Stephen MacNeil and Petri Ihantola

----------- Summary -----------
The paper presents its position on the existing collaborative activities in systems and software engineering, and the impact AI systems may have on collaborative activities as they mature, and become more powerful. The paper describes the different collaborative activities that may be performed using generative AI, and the future challenges that AI agents will encounter as they are implemented in the field of systems and software engineering courses.
----------- Motivation (PCI) -----------
SCORE: 3 (fair)
----- TEXT:
The motivation for the work is clearly stated, and the focus of the paper is on the collaborative activities in systems and software engineering. However, it is not clear as to why the focus is solely on systems and software engineering, considering it is already a well researched area. The paper mentions that the focus is on systems and software engineering, but doesn't describe clearly why collaborative activities are not applicable to theoretical CS education courses. 

Providing such information will help the readers better understand the distinction between collaboration in theory and application courses.
----------- Prior and Related Work (PCI) -----------
SCORE: 4 (good)
----- TEXT:
Related work in the area has been referenced well with a good literature survey. However, a section focused on related work that describes the key works utilized for the position paper helps the readers with their literature review as well.
----------- Approach (PCI) -----------
SCORE: 3 (fair)
----- TEXT:
The paper mentions that the goal is not to prescribe ideal configurations, but to provide a framework
that encourages broader thinking about the design space of possibilities and the key considerations that educators need to engage with to maximize benefits while avoiding harm. 

The examples provided are broad and do not narrow/focus on a generative AI tool. While it may not be necessary, specific examples/scenarios are required. For example, in section 5.3, A common technique in teacher and TA training is the use of exemplary classroom scenarios, either through case studies
or role play is mentioned. However, no case studies or previous works are referenced while there is research available.
----------- Evidence (PCI) -----------
SCORE: 3 (fair)
----- TEXT:
The evidence provided to support the claims can be better. Firstly, focused examples are to be provided instead of broad claims. The focused examples need to be supported with appropriate evidence.
----------- Contribution & Impact (PCI) -----------
SCORE: 3 (fair)
----- TEXT:
While the topic of the paper has merit, the paper lacks depth in multiple sections where only high level details/scenarios are discussed without specificity. Furthermore, when the authors believe that AI agents will soon be capable of assuming different roles in collaborative activities, it would be helpful to identify a few AI agents used for collaboration and describe how they might contribute to it.
----------- Presentation (PCI) -----------
SCORE: 3 (fair)
----- TEXT:
The writing is decent. 

The use of the word "affect" needs to be evaluated. It needs to be "effect" in certain places.

Figure 1 could be placed along with the text. Furthermore, it needs to be referenced for the reader to understand its significance.
----------- Overall evaluation -----------
While the paper is decent, it lacks depth and specificity in examples that need to be improved.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 58
TITLE: CollaborAItion in the Computing Classroom
AUTHORS: Natalie Kiesler, Jacqueline Smith, Juho Leinonen, Armando Fox, Stephen MacNeil and Petri Ihantola

----------- Summary -----------
This paper explores the potential integration of Generative AI (GenAI) into collaboration in computing education. The authors highlighted the significance of GenAI but fell short in areas of prior work, novelty, and evidence. Despite providing a framework for the potential use of AI agents, the contribution is seen as limited due to the lack of innovation and detailed evidence. The audience includes all researchers and instructors in computing at all levels.
----------- Motivation (PCI) -----------
SCORE: 4 (good)
----- TEXT:
The motivation of this paper is clear. The authors aim to envision and examine the potential future integration of AI into collaboration. Given the rapid growth of GenAI, AI agents have the potential to play various roles in collaboration, particularly within CS education, where the necessity of collaboration is well and clearly established. The paper addresses a broad scenario rather than focusing on a single course or experience, which meets the criteria.
----------- Prior and Related Work (PCI) -----------
SCORE: 2 (poor)
----- TEXT:
In Section 4, the authors introduce current uses of AI agents in computing. However, the review of prior/related work begins only from 2018 and primarily discusses chatbots or AI bots. It would be beneficial to consider whether there are other formats of AI agents in computing. 

Additionally, while the paper aims to explore the potential future of GenAI in computing education, it does not sufficiently discuss prior work about GenAI within this context. The relationship between the prior work and the paper's objectives is not stated clearly enough.
----------- Approach (PCI) -----------
SCORE: 3 (fair)
----- TEXT:
The approach is not clear enough, an appropriate mechanism is missing. The paper provides a framework for the potential use of AI agents but not an ideal configuration and includes examples for various course scenarios. While the section structure about approach is comprehensive, it still lacks novelty.
----------- Evidence (PCI) -----------
SCORE: 2 (poor)
----- TEXT:
Although the authors provide some evidence to support their approach, it is not sufficient enough. They cite articles to justify the use of AI agents in future courses but do not delve into more relevant details. Additional evidence would strengthen the paper's arguments.

For example, in section 5.1, the authors mentioned AI agents can act as conversation facilitators. However, no sufficient evidence to support the argument that AI can be used to facilitate conversation.
----------- Contribution & Impact (PCI) -----------
SCORE: 3 (fair)
----- TEXT:
AI agents in collaboration in CS education is a very significant topic. This paper primarily offers an outline of existing collaboration activities and examines the role of AI agents in this field. The descriptions of existing activities are clear and detailed. However, the paper lacks discussion on the future direction of AI agents in collaboration, which results in a lack of innovation.
----------- Presentation (PCI) -----------
SCORE: 2 (poor)
----- TEXT:
The writing is not concise and clear. Some parts, like section 5.2, expanded a small idea to a long paragraph, which can be improved to be more concise. The key aspects can also be integrated into the main text to make the presentation more concise and clear. For example, the Key Aspect 1 should be integrated to the second paragraph of section 2, where collaboration taxonomies are mentioned.
----------- Overall evaluation -----------
While the motivation is clear and the paper addresses a broad scenario, the review of prior work is inadequate, starting only from 2018 and lacking discussion of other AI agent formats. The approach though provides a comprehensive framework, lacks clarity, novelty, and an appropriate mechanism. The evidence provided is insufficient to support the arguments. Although the topic is significant, the paper's contribution is limited by a lack of innovation and a weak presentation.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 58
TITLE: CollaborAItion in the Computing Classroom
AUTHORS: Natalie Kiesler, Jacqueline Smith, Juho Leinonen, Armando Fox, Stephen MacNeil and Petri Ihantola

----------- Summary -----------
Following the Conclusions of the paper, the authors discuss how highly-capable AI agents might affect collaboration in the field of CS education and they believe that AI agents will soon be
capable of assuming different roles in collaborative activities.

The authors list many collaborative activities in CS education, especially in programming and system classes, and express their belief that AI agents will soon be able to replace in introvert expert (not expressing much emotions) at any such position. The authors also list some future problems connected they believe might occur when AI agents are used as members of collaborating teams. The paper does not go far beyond beliefs.
----------- Motivation (PCI) -----------
SCORE: 3 (fair)
----- TEXT:
The motivation of the paper is clear: enhance or make possible certain types of collaborative education activities by replacing one or more human members of collaborating teams by AI agents. Objectives are clearly stated, and speak to issues beyond a single course or experience.
The motivation is not very original and follows similar efforts to replace as much human activities as possible by AI.
----------- Prior and Related Work (PCI) -----------
SCORE: 4 (good)
----- TEXT:
The prior and related work is well documented, both general facts and detailed results, e.g., documented that students cooperate with AI agents in a way similar to human partners (e.g. Section 6.2). On the other hand, no citation is presented documenting that using AI agents brings education quality comparable or better compared to human team members.
----------- Approach (PCI) -----------
SCORE: 2 (poor)
----- TEXT:
The approach of the authors is quite simple: they suggest replacing humans by AI agents in a particular area of CS education. They do not give details of such replacement. At the present level of development of AI, where bots are able to communicate in a grammatically and stylistically correct language, but the correctness of their output is questionable (I have my personal experience of receiving fictive references or statements that are not correct and sometimes expert knowledge is needed to find this fact), it is not yet possible to replace humans by AI agents in a straightforward and simple way as suggested by the authors and it is not clear if this will change by 2030 (the date mentioned in the paper).

Moreover, AI is (and I am sure it will be for long time) a good presenter of known knowledge, but not a generator of innovative ideas and personalized solutions, which might be another obstacle in successful implementation of the ideas presented in the paper, because education is not limited to presenting known facts to students.
----------- Evidence (PCI) -----------
SCORE: 2 (poor)
----- TEXT:
Essentially all contribution of the paper is the belief that AI agents will soon be able to replace human members of collaborating teams in the CS education. The authors bring no evidence of their own to support their statements (going beyond the general experience that AI makes enormemous progress in recent years).
----------- Contribution & Impact (PCI) -----------
SCORE: 2 (poor)
----- TEXT:
The contribution of the paper is simply a suggestion to replace humans by AI agents in one area of human activity, because the authors believe that it will soon be possible. Such a suggestion is not a big achievement.
----------- Presentation (PCI) -----------
SCORE: 4 (good)
----- TEXT:
The presentation fulfills the standards of a SIGCSE-TS publication.
----------- Overall evaluation -----------
The paper presents fields and aspects of CS education, related to collaboration, that are quite important, document them by citations, and suggests that some members of the collaborating teams in such activities are replaced by AI agents. The paper does not give more details how this could be accomplished. Even though some possible problems are mentioned, the paper does not present methods to overcome them (just expresses the belief that this could be done) and does not mention some other problems that could be quite serious.



----------------------- REVIEW 4 ---------------------
SUBMISSION: 58
TITLE: CollaborAItion in the Computing Classroom
AUTHORS: Natalie Kiesler, Jacqueline Smith, Juho Leinonen, Armando Fox, Stephen MacNeil and Petri Ihantola

----------- Summary -----------
This paper discusses the different roles of collaboration between and among students and instructors in the classroom and how AI may be used in those roles.
----------- Motivation (PCI) -----------
SCORE: 5 (excellent)
----- TEXT:
This paper provides clear, concise objectives and clearly frames the work specifically within collaborations.
----------- Prior and Related Work (PCI) -----------
SCORE: 5 (excellent)
----- TEXT:
This paper leverages existing work to frame the discussion and to ground the suggestions made.
----------- Approach (PCI) -----------
SCORE: 4 (good)
----- TEXT:
The paper is clearly literature-driven. Pulling out the "Key Aspects" is helpful to the reader. I am not sure that differentiating between Intro and Advanced courses is useful or adds much to the discussion.
----------- Evidence (PCI) -----------
SCORE: 4 (good)
----- TEXT:
The potential roles of AI are clearly explained. I think a more robust discussion of current uses may be useful. The "Grand Challenges and Future Research" was well done but I would like to see "Impacts on Student Community" pull in literature on peer learning or tutoring.
----------- Contribution & Impact (PCI) -----------
SCORE: 5 (excellent)
----- TEXT:
This paper is timely and useful. Many instructors are considering the role AI will play in their classroooms and how they are currently being used successfully.
----------- Presentation (PCI) -----------
SCORE: 5 (excellent)
----- TEXT:
Well written.
----------- Overall evaluation -----------
Well written paper on an interesting and timely topic.
